Explicit Runge-Kutta schemes for Backward Stochastic Differential Equations

The Butcher theory provides a powerful tool for analyzing order conditions of Runge-Kutta schemes for ordinary differential equations (ODEs); however, such a theory has not yet been well established for backward stochastic differential equations (BSDEs) -- motivating the current work to address this gap. Specifically, we propose a new class of explicit Runge-Kutta schemes for BSDEs. These schemes admit a concise formulation that closely mirrors their ODE counterparts. Building on this formulation, we extend the Butcher theory to the proposed schemes, thereby enabling a symbolic derivation of Taylor expansions for the local truncation errors, and yielding the order conditions. Our approach preserves the elegance and generality of the original Butcher theory: it avoids stage-by-stage error expansions and provides a systematic, stage-inductive analysis, applicable to schemes with any number of stages and any target order. Numerical experiments support the theoretical results.

==> Code/coeffrk.txt <==

======================================
m = 7
r = 5

== float coefficients ==
A = [
[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]
[0.14285714285714285, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]
[-0.00849922984652299, 0.2942135155608087, 0.0, 0.0, 0.0, 0.0, 0.0]
[0.012111601574373559, 0.027194944061276653, 0.3892648829357783, 0.0, 0.0, 0.0, 0.0]
[0.17649344547970258, 0.038519474866316364, 0.013295135548829034, 0.3431205155337234, 0.0, 0.0, 0.0]
[0.20775831541493936, -0.0013035026399939747, 0.05244696764836481, 0.24416745620882727, 0.21121647765357676, 0.0, 0.0]
[0.04201635027665935, 0.16939620723268453, 0.17374202049423548, 0.1849766339309189, -0.053226048370035584, 0.3402376935783944, 0.0]
]
b = ([ 0.09233841  0.01804882  0.33162427  0.02124662  0.29761691 -0.12974529
  0.36887027])
c = ([0.         0.14285714 0.28571429 0.42857143 0.57142857 0.71428571
 0.85714286])
Error = [ 0.00000000e+00  0.00000000e+00  0.00000000e+00  0.00000000e+00
  0.00000000e+00  0.00000000e+00 -1.11022302e-16  0.00000000e+00
 -5.55111512e-17 -5.55111512e-17  5.55111512e-17  5.55111512e-17
  2.77555756e-17 -5.55111512e-17  1.38777878e-17  1.94289029e-16
  2.77555756e-17 -2.77555756e-17  6.93889390e-18  3.46944695e-17
 -2.08166817e-17  1.38777878e-17  3.46944695e-18 -5.20417043e-18]
Max_Error = 1.942890293094024e-16

======================================
m = 5
r = 4

== float coefficients ==
A = [
[0.0, 0.0, 0.0, 0.0, 0.0],
[0.2, 0.0, 0.0, 0.0, 0.0],
[-0.13242233706502626, 0.5324223370650263, 0.0, 0.0, 0.0],
[0.019886552336434136, 0.24294264564990678, 0.3371708020136592, 0.0, 0.0],
[0.1963917348918804, -0.005472324607713924, 0.2464094480422048, 0.36267114167362885, 0.0],
]
b = ([0.04623081469521772, 0.27341007455246313, 0.31905155483797115, -0.1432565921142024, 0.5045641480285504])
c = ([0.0, 0.2, 0.4, 0.6000000000000001, 0.8])
Error = [0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00
 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00
 2.77555756e-17 0.00000000e+00 0.00000000e+00 2.77555756e-17
 6.93889390e-18]
Max_Error = 2.7755575615628914e-17

======================================
m = 5
r = 4

== float coefficients ==
A = [
[0.0, 0.0, 0.0, 0.0, 0.0],
[0.2, 0.0, 0.0, 0.0, 0.0],
[-0.13242233706502626, 0.5324223370650263, 0.0, 0.0, 0.0],
[0.019886552336434136, 0.24294264564990678, 0.3371708020136592, 0.0, 0.0],
[0.1963917348918804, -0.005472324607713924, 0.2464094480422048, 0.36267114167362885, 0.0],
]
b = ([0.04623081469521772, 0.27341007455246313, 0.31905155483797115, -0.1432565921142024, 0.5045641480285504])
c = ([0.0, 0.2, 0.4, 0.6000000000000001, 0.8])
Error = [0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00
 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00
 2.77555756e-17 0.00000000e+00 0.00000000e+00 2.77555756e-17
 6.93889390e-18]
Max_Error = 2.7755575615628914e-17

======================================
m = 8
r = 5

== float coefficients ==
A = [
[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0],
[0.125, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0],
[-0.019695026811446536, 0.2696950268114465, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0],
[0.12027883922164721, -0.025389113361355534, 0.28011027413970835, 0.0, 0.0, 0.0, 0.0, 0.0],
[0.17348303333838974, 0.15121241994785925, 0.11261192763186804, 0.06269261908188303, 0.0, 0.0, 0.0, 0.0],
[0.027377326034266746, 0.048508067745817715, 0.14412177807635515, 0.2178666996537625, 0.18712612848979787, 0.0, 0.0, 0.0],
[0.12076055643080501, 0.07237536565936713, 0.1519401323946871, 0.16024192906367374, -0.07416278224686454, 0.3188447986983316, 0.0, 0.0],
[0.03658677645498778, 0.08834233979368933, 0.20873825484619646, 0.22487804433654632, -0.017586277300601805, 0.03916189598076387, 0.29487896588841805, 0.0],
]
b = ([0.10264676180489864, -0.005963693910170281, 0.14240515226981773, 0.3625707619097686, -0.01436402197198115, 0.044156049175500874, 0.10972598940350983, 0.25882300131865577])
c = ([0.0, 0.125, 0.25, 0.375, 0.5, 0.625, 0.75, 0.875])
Error = [ 0.00000000e+00  0.00000000e+00  0.00000000e+00  0.00000000e+00
  0.00000000e+00  0.00000000e+00  0.00000000e+00  0.00000000e+00
  0.00000000e+00  0.00000000e+00 -5.55111512e-17 -2.77555756e-17
 -2.77555756e-17  5.55111512e-17 -6.93889390e-17  0.00000000e+00
  5.55111512e-17 -2.77555756e-17 -1.38777878e-17  6.93889390e-18
  0.00000000e+00 -3.46944695e-17  0.00000000e+00 -1.04083409e-17
  1.73472348e-18]
Max_Error = 6.938893903907228e-17

======================================
m = 7
r = 5

== float coefficients ==
A = [
[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0],
[0.14285714285714285, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0],
[-0.00849922984652299, 0.2942135155608087, 0.0, 0.0, 0.0, 0.0, 0.0],
[0.012111601574373559, 0.027194944061276653, 0.3892648829357783, 0.0, 0.0, 0.0, 0.0],
[0.17649344547970258, 0.038519474866316364, 0.013295135548829034, 0.3431205155337234, 0.0, 0.0, 0.0],
[0.20775831541493936, -0.0013035026399939747, 0.05244696764836481, 0.24416745620882727, 0.21121647765357676, 0.0, 0.0],
[0.04201635027665935, 0.16939620723268453, 0.17374202049423548, 0.1849766339309189, -0.053226048370035584, 0.3402376935783944, 0.0],
]
b = ([0.09233840526733901, 0.018048818525724868, 0.3316242728057178, 0.021246618173088202, 0.2976169110457616, -0.12974529206631724, 0.3688702662486858])
c = ([0.0, 0.14285714285714285, 0.2857142857142857, 0.42857142857142855, 0.5714285714285714, 0.7142857142857142, 0.857142857142857])
Error = [ 0.00000000e+00  0.00000000e+00  0.00000000e+00  0.00000000e+00
  0.00000000e+00  0.00000000e+00 -1.11022302e-16  0.00000000e+00
 -5.55111512e-17 -5.55111512e-17  5.55111512e-17  5.55111512e-17
  2.77555756e-17 -5.55111512e-17  1.38777878e-17  1.94289029e-16
  2.77555756e-17 -2.77555756e-17  6.93889390e-18  3.46944695e-17
 -2.08166817e-17  1.38777878e-17  3.46944695e-18 -5.20417043e-18]
Max_Error = 1.942890293094024e-16

======================================
m = 7
r = 5

== float coefficients ==
A = [
[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0],
[0.14285714285714285, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0],
[-0.00849922984652299, 0.2942135155608087, 0.0, 0.0, 0.0, 0.0, 0.0],
[0.012111601574373559, 0.027194944061276653, 0.3892648829357783, 0.0, 0.0, 0.0, 0.0],
[0.17649344547970258, 0.038519474866316364, 0.013295135548829034, 0.3431205155337234, 0.0, 0.0, 0.0],
[0.20775831541493936, -0.0013035026399939747, 0.05244696764836481, 0.24416745620882727, 0.21121647765357676, 0.0, 0.0],
[0.04201635027665935, 0.16939620723268453, 0.17374202049423548, 0.1849766339309189, -0.053226048370035584, 0.3402376935783944, 0.0],
]
b = ([0.09233840526733901, 0.018048818525724868, 0.3316242728057178, 0.021246618173088202, 0.2976169110457616, -0.12974529206631724, 0.3688702662486858])
c = ([0.0, 0.14285714285714285, 0.2857142857142857, 0.42857142857142855, 0.5714285714285714, 0.7142857142857142, 0.857142857142857])
Error = [ 0.00000000e+00  0.00000000e+00  0.00000000e+00  0.00000000e+00
  0.00000000e+00  0.00000000e+00 -1.11022302e-16  0.00000000e+00
 -5.55111512e-17 -5.55111512e-17  5.55111512e-17  5.55111512e-17
  2.77555756e-17 -5.55111512e-17  1.38777878e-17  1.94289029e-16
  2.77555756e-17 -2.77555756e-17  6.93889390e-18  3.46944695e-17
 -2.08166817e-17  1.38777878e-17  3.46944695e-18 -5.20417043e-18]
Max_Error = 1.942890293094024e-16

======================================
m = 6
r = 4

== float coefficients ==
A = [
[0.0, 0.0, 0.0, 0.0, 0.0, 0.0],
[0.16666666666666666, 0.0, 0.0, 0.0, 0.0, 0.0],
[-0.025061513556965075, 0.3583948468902984, 0.0, 0.0, 0.0, 0.0],
[0.13841067828110443, 0.1693249424852804, 0.1922643792336152, 0.0, 0.0, 0.0],
[-0.0038511700476725353, 0.09581249968889799, 0.22659933188130044, 0.34810600514414075, 0.0, 0.0],
[0.16161918775745476, 0.10244745111384074, 0.1276198408649451, 0.12764301041543388, 0.31400384318165875, 0.0],
]
b = ([0.03548077842498064, 0.2095257367170438, 0.3070892688820228, -0.033230011198136004, 0.12968537675712494, 0.3514488504169638])
c = ([0.0, 0.16666666666666666, 0.3333333333333333, 0.5, 0.6666666666666666, 0.8333333333333333])
Error = [0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00
 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00
 5.55111512e-17 8.32667268e-17 0.00000000e+00 1.11022302e-16
 4.16333634e-17 6.93889390e-18]
Max_Error = 1.1102230246251565e-16


==> Code/outputs---b6/log.csv <==
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
e7bcb983-50c5-49c3-b325-745d516ba97c,Exp-CDR,oderk_1_1,Euler,False,1.0,0.0,1,30,0.002371315527322837,0.004536469693989978,0.0011503328712624576,0.002999308115188259,0.8164085857570171
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
4f448633-9c0a-46da-930d-3f34fc270421,Exp-CDR,oderk_1_1,Euler,False,1.0,0.0,1,40,0.0017890486227175595,0.003422144436356342,0.0008677804138388383,0.0022560228446077053,0.6125379540026188
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
282fb780-33da-4326-9d19-8c426774784e,Exp-CDR,oderk_1_1,Euler,False,1.0,0.0,1,54,0.0013312567469930814,0.0025462941727839097,0.0006457494771989054,0.0016746578587381288,0.6016712775453925
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
d9bdd04a-b1d3-4379-b140-5479ae0a5d81,Exp-CDR,oderk_1_1,Euler,False,1.0,0.0,1,70,0.0010299906602403708,0.0019700070827413235,0.0004996596228701543,0.0012935665048032319,0.7216046638786793
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
11d00b67-5891-49d7-958f-ee01456c25de,Exp-CDR,oderk_1_1,Euler,False,1.0,0.0,1,90,0.0008028579204039654,0.0015355417621021605,0.00038950850375288375,0.0010070540672234922,0.832837806083262
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
d5096106-3fb5-4ad5-9d79-1b626e319a91,Exp-CDR,oderk_2_c1,RK(2; 1/2),False,1.0,0.0,1,30,3.716492613359268e-05,7.177279050541406e-05,2.131607527613509e-05,3.955796625387575e-05,0.6091045355424285
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
ecc57d6d-2d7b-4bb5-bcf9-f59c071ed479,Exp-CDR,oderk_2_c1,RK(2; 1/2),False,1.0,0.0,1,40,2.11323413246145e-05,4.063907736663423e-05,1.2116133383582429e-05,2.23851457501248e-05,0.7330975588411093
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
29f7d080-a3b7-4149-bc39-cc26339a394d,Exp-CDR,oderk_2_c1,RK(2; 1/2),False,1.0,0.0,1,54,1.1693052896388778e-05,2.241145420610281e-05,6.702548874688366e-06,1.2340083470305385e-05,0.9385738726705313
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
0eefaa9e-3da3-4236-9c7d-cd40a175dfcb,Exp-CDR,oderk_2_c1,RK(2; 1/2),False,1.0,0.0,1,70,6.996826773519871e-06,1.3380703763949797e-05,4.010063080943065e-06,7.366043274395958e-06,1.129225161857903
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
757052f8-160a-4d32-9d13-a0a826c94a39,Exp-CDR,oderk_2_c1,RK(2; 1/2),False,1.0,0.0,1,90,4.25009181881375e-06,8.114191169855157e-06,2.4356144752876377e-06,4.46622745966708e-06,1.379014709033072
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
4a4cdd4f-ca18-4123-b0c2-fa2cd5857e80,Exp-CDR,oderk_2_c2,RK(2; 2/3),False,1.0,0.0,1,30,3.5647184783105246e-05,5.411014125337771e-05,1.7311625939211877e-05,3.364228269563049e-05,0.7615944361314178
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
e8d32fb6-c7e8-448c-aa29-80a3bba8eab5,Exp-CDR,oderk_2_c2,RK(2; 2/3),False,1.0,0.0,1,40,2.025472012578966e-05,3.068162214310956e-05,9.826515503150716e-06,1.903099686255962e-05,0.9493015119805932
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
b137257e-35cb-494e-809e-057da95c7f78,Exp-CDR,oderk_2_c2,RK(2; 2/3),False,1.0,0.0,1,54,1.120124899800512e-05,1.694046568930874e-05,5.430311215757489e-06,1.0488205297051477e-05,1.2004863377660513
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
f69a0b7f-f07d-416d-b73d-0dbd0574f841,Exp-CDR,oderk_2_c2,RK(2; 2/3),False,1.0,0.0,1,70,6.700151390037767e-06,1.0122664745211237e-05,3.246762219735739e-06,6.25941101007903e-06,1.471084076911211
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
db0cb46f-11e2-482b-a0aa-0004b3e48d86,Exp-CDR,oderk_2_c2,RK(2; 2/3),False,1.0,0.0,1,90,4.06880100345397e-06,6.142461073270597e-06,1.9710311819033867e-06,3.794737117744852e-06,1.8158500827848911
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
9b4332f9-9ca5-4916-8070-3f9931b32c80,Exp-CDR,oderk_3_c1,"RK(3; 2/3, 1/3)",False,1.0,0.0,1,30,5.139630879780199e-07,1.0814923336183169e-06,3.5147232133683357e-07,5.471128766237685e-07,1.0023406008258462
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
343ec1f0-6135-4dd8-ba16-f9be33b58227,Exp-CDR,oderk_3_c1,"RK(3; 2/3, 1/3)",False,1.0,0.0,1,40,2.1932556160120242e-07,4.585564177678192e-07,1.5003707017149984e-07,2.329445751098998e-07,1.238520411774516
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
7e05997a-ee1e-4657-a18b-efbdbe401fe1,Exp-CDR,oderk_3_c1,"RK(3; 2/3, 1/3)",False,1.0,0.0,1,54,8.994607803014532e-08,1.8708219244600865e-07,6.154558839864624e-08,9.535063537686763e-08,1.5453927824273705
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
78d00e3f-a9d1-4a32-8c46-4282cd33b34f,Exp-CDR,oderk_3_c1,"RK(3; 2/3, 1/3)",False,1.0,0.0,1,70,4.1535758832367264e-08,8.609006553472742e-08,2.842518554343511e-08,4.397382171314907e-08,1.9053211817517877
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
459e636c-7229-49be-99ce-e1c8cacdbf7a,Exp-CDR,oderk_3_c1,"RK(3; 2/3, 1/3)",False,1.0,0.0,1,90,1.9629573411172885e-08,4.0578682095060437e-08,1.3435016463948414e-08,2.076115464455959e-08,2.318790535442531
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
3abd90a7-9b27-4016-b5ab-59bb1666eb51,Exp-CDR,oderk_3_c2,"RK(3; 1/2, 1/4)",False,1.0,0.0,1,30,6.78840015061466e-07,1.80638452743076e-06,4.97928584067372e-07,8.164005551818789e-07,1.2725794380530715
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
d7e1767f-451b-476b-981f-18f15b08e034,Exp-CDR,oderk_3_c2,"RK(3; 1/2, 1/4)",False,1.0,0.0,1,40,2.8926649336957766e-07,7.685435918364236e-07,2.1265494335584717e-07,3.4863710629964136e-07,1.5534762321040034
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
c558c024-f223-4f6c-baf1-287b3a339d77,Exp-CDR,oderk_3_c2,"RK(3; 1/2, 1/4)",False,1.0,0.0,1,54,1.1848136866055015e-07,3.143368056679474e-07,8.726054704244166e-08,1.4304097713721472e-07,1.8515890231356025
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
bd341b83-7d8b-48c1-9a39-8c95906ac7b7,Exp-CDR,oderk_3_c2,"RK(3; 1/2, 1/4)",False,1.0,0.0,1,70,5.4666537324665754e-08,1.4488228071429798e-07,4.030997414997741e-08,6.60678412189481e-08,2.2955255545675755
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
d0f39799-4c19-4e33-988c-fcfb4aacf9a3,Exp-CDR,oderk_3_c2,"RK(3; 1/2, 1/4)",False,1.0,0.0,1,90,2.5817354004642468e-08,6.837191206254811e-08,1.9055066132588435e-08,3.122723828458553e-08,2.749199383892119
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
fcbec0c1-184b-4f0f-ba51-d088f7ddb6f1,Exp-CDR,oderk_3_c3,"RK(3; 3/4, 1/2)",False,1.0,0.0,1,30,3.906607124459782e-07,6.081484464071085e-07,2.3355898259112393e-07,3.344916109503838e-07,1.1600257083773613
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
a430caf0-4193-4240-aaa2-458dceea8e38,Exp-CDR,oderk_3_c3,"RK(3; 3/4, 1/2)",False,1.0,0.0,1,40,1.666095668095835e-07,2.599338933262363e-07,9.964187077004659e-08,1.4210033481951833e-07,1.426327656954527
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
e5312ba4-6c3b-4d41-be02-9040b69d2c4c,Exp-CDR,oderk_3_c3,"RK(3; 3/4, 1/2)",False,1.0,0.0,1,54,6.829585552647899e-08,1.0673279460249319e-07,4.085425677019518e-08,5.806799489237353e-08,1.7836024593561888
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
5b30d1c5-5bd6-4ea3-8a78-84e18eda0472,Exp-CDR,oderk_3_c3,"RK(3; 3/4, 1/2)",False,1.0,0.0,1,70,3.152853700338909e-08,4.932808275737166e-08,1.8863117247020247e-08,2.675113443994761e-08,2.1801430424675345
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
7979c4dd-6bec-4396-84ea-81e25b0abbf2,Exp-CDR,oderk_3_c3,"RK(3; 3/4, 1/2)",False,1.0,0.0,1,90,1.4896865407898474e-08,2.3326270137680183e-08,8.913547841829688e-09,1.2619546181337284e-08,2.652060425840318
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
086fb9fd-7067-4ad7-b69e-d8b131894489,Exp-CDR,oderk_4_s5,RK4 5-stage by NUM,False,1.0,0.0,1,30,3.465551734471717e-09,8.186928538149885e-09,2.331750685846789e-09,4.024914032018447e-09,2.7409158796072006
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
b05d339d-d3ad-4147-91e4-822a7008ab10,Exp-CDR,oderk_4_s5,RK4 5-stage by NUM,False,1.0,0.0,1,40,1.1163365787325574e-09,2.6046655743968295e-09,7.50195174315881e-10,1.2875174596755303e-09,3.3630735613405704
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
17bf8d6a-73c7-4273-b915-377697245038,Exp-CDR,oderk_4_s5,RK4 5-stage by NUM,False,1.0,0.0,1,54,3.4083114108796053e-10,7.872632985512877e-10,2.2883504866209353e-10,3.9093353712017066e-10,4.271165779791772
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
29f77988-ceee-473d-b36e-5303abbb41fb,Exp-CDR,oderk_4_s5,RK4 5-stage by NUM,False,1.0,0.0,1,70,1.218124490165451e-10,2.794760864789983e-10,8.173806541322421e-11,1.392121116200952e-10,5.128056817688048
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
745f31e9-27f6-4c81-9b4a-5a72862a9465,Exp-CDR,oderk_4_s5,RK4 5-stage by NUM,False,1.0,0.0,1,90,4.488465155105814e-11,1.0244983087250893e-10,3.0104949121391784e-11,5.1156482868962545e-11,6.312651881016791
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
88115b47-72f7-4df6-bf43-e91645908b72,Exp-CDR,oderk_4_s6,RK4 6-stage by NUM,False,1.0,0.0,1,30,1.8411757674030582e-09,5.365012888347521e-09,1.3832611456670964e-09,2.320925663484673e-09,3.6788131687790155
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
c4106829-b16b-49b8-9075-11fff7261040,Exp-CDR,oderk_4_s6,RK4 6-stage by NUM,False,1.0,0.0,1,40,5.92703885970991e-10,1.7076852387406301e-09,4.445451914264956e-10,7.410825960010293e-10,4.506463791243732
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
11e3b67e-9cf6-40bb-8e3d-cbe0d9a4ff50,Exp-CDR,oderk_4_s6,RK4 6-stage by NUM,False,1.0,0.0,1,54,1.8087509268127633e-10,5.163546987988626e-10,1.3548312798718517e-10,2.2469392011492753e-10,5.599336705170572
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
da38ecbc-d4fc-4a8e-b07e-9df4663e7da9,Exp-CDR,oderk_4_s6,RK4 6-stage by NUM,False,1.0,0.0,1,70,6.46206421706097e-11,1.8335453730940372e-10,4.8364547303487794e-11,7.994035613462009e-11,6.982307951897383
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
2fc0887d-b3ea-4474-9a74-b20591bb5823,Exp-CDR,oderk_4_s6,RK4 6-stage by NUM,False,1.0,0.0,1,90,2.380418084868552e-11,6.722804482702481e-11,1.7804842315817354e-11,2.9355054299831967e-11,8.16110538970679
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
a4246b4f-6a29-496a-a253-8da50e191079,Exp-CDR,oderk_5_s7,RK5 7-stage by NUM,False,1.0,0.0,1,30,4.7090997767895715e-11,1.8787438271772317e-10,2.473698544694429e-11,7.176167175462962e-11,4.644206983037293
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
2a0b4231-586c-436d-b781-2e48af73599f,Exp-CDR,oderk_5_s7,RK5 7-stage by NUM,False,1.0,0.0,1,40,1.1297573987434362e-11,4.488372173927502e-11,5.958678916048617e-12,1.720420328371871e-11,5.708429429680109
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
f9d654da-380d-442f-9f70-e688d1a70960,Exp-CDR,oderk_5_s7,RK5 7-stage by NUM,False,1.0,0.0,1,54,2.540134769191127e-12,1.0054679311366499e-11,1.342474316713226e-12,3.865879688067808e-12,7.181390713900328
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
5cb4865c-8998-46a7-aa79-548e8061e506,Exp-CDR,oderk_5_s7,RK5 7-stage by NUM,False,1.0,0.0,1,70,6.956379916545075e-13,2.7523816559238412e-12,3.658662648685314e-13,1.060899008526558e-12,8.71068702545017
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
173ac33b-523a-4574-bff3-f258535b59fd,Exp-CDR,oderk_5_s7,RK5 7-stage by NUM,False,1.0,0.0,1,90,1.9922952176898434e-13,7.842060334439793e-13,1.0249056992812942e-13,3.0277691700058827e-13,10.62301532458514
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
852d2b66-fe07-4cc9-8d41-346f9bf0af19,Exp-CDR,oderk_5_s8,RK5 8-stage by NUM,False,1.0,0.0,1,30,3.65418806325124e-11,1.4629647146491287e-10,1.6248691401037753e-11,4.7000520490131825e-11,5.691400515846908
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
6dfff81a-7080-4fc7-aaf7-9c83c6b1af4c,Exp-CDR,oderk_5_s8,RK5 8-stage by NUM,False,1.0,0.0,1,40,8.788803018688895e-12,3.518575014682668e-11,3.92560795000145e-12,1.1330979676349843e-11,6.9615437258034945
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
749d8432-7ef4-43d4-bc2a-9bcaf9b09bb8,Exp-CDR,oderk_5_s8,RK5 8-stage by NUM,False,1.0,0.0,1,54,1.9798052086628104e-12,7.924496128741687e-12,8.859518057451825e-13,2.5571605640779495e-12,8.719614448025823
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
ad66fbaa-e5a6-4af4-95c0-64329ebe6db8,Exp-CDR,oderk_5_s8,RK5 8-stage by NUM,False,1.0,0.0,1,70,5.431488592222422e-13,2.1794319821077934e-12,2.404374377870956e-13,7.038732874924169e-13,10.624829411506653
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
d9cccc7c-00e4-4348-a590-9800f6c910b2,Exp-CDR,oderk_5_s8,RK5 8-stage by NUM,False,1.0,0.0,1,90,1.5640266859406893e-13,6.237874800030241e-13,6.684849836017047e-14,2.013447143523564e-13,12.833274941891432
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
5583c8f3-b2b4-4d59-a790-5c8dd23dd7d3,ExpDec2,oderk_1_1,Euler,False,1.0,0.0,1,30,0.0015549381777271165,0.000521553804022766,0.0008937196631127274,0.00037589929915626775,0.07312874961644411
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
9ed8ca11-c501-4eee-a7e2-a40a3f691e40,ExpDec2,oderk_1_1,Euler,False,1.0,0.0,1,40,0.00116190005861172,0.00038975223663920144,0.0006680717066931161,0.00028141089302537083,0.08869967795908451
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
d110f69f-74c1-43a0-ad4f-fb6d9b65f8db,ExpDec2,oderk_1_1,Euler,False,1.0,0.0,1,54,0.0008581182621212324,0.00028788052601996794,0.0004935760078955092,0.00020814245893706793,0.1183972954750061
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
34b5f6cd-0ee4-4c98-8dad-cfedfc3b7c1d,ExpDec2,oderk_1_1,Euler,False,1.0,0.0,1,70,0.0006606683479967179,0.00022165942509434766,0.00038010625505956896,0.0001604058048935038,0.14878135081380606
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
022f0a81-0169-432b-93f7-3a5dafdfcde1,ExpDec2,oderk_1_1,Euler,False,1.0,0.0,1,90,0.0005130799815890041,0.00017215623897971766,0.00029525397053476273,0.0001246640254799583,0.1926223011687398
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
62b04f37-4886-47bc-9a32-a10175b7bdff,ExpDec2,oderk_2_c1,RK(2; 1/2),False,1.0,0.0,1,30,2.2675895030022097e-05,5.773771063678768e-06,1.6405384669244113e-05,4.020699479808617e-06,0.11949439160525799
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
0c07e78e-977c-492a-87bb-f5bbcd1b4c4e,ExpDec2,oderk_2_c1,RK(2; 1/2),False,1.0,0.0,1,40,1.2756967745553016e-05,3.2489411118247213e-06,9.23645606668472e-06,2.2630489375398164e-06,0.15408653300255537
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
06a83f64-bb33-4157-8dbc-8965113699b8,ExpDec2,oderk_2_c1,RK(2; 1/2),False,1.0,0.0,1,54,7.000480607366466e-06,1.7831560830752768e-06,5.071442318830241e-06,1.2423222585214852e-06,0.21043462119996548
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
6cdc7a9c-3d61-40b7-9bfa-04af0f8a6e33,ExpDec2,oderk_2_c1,RK(2; 1/2),False,1.0,0.0,1,70,4.166292447982389e-06,1.0613255445809933e-06,3.019309727644118e-06,7.395425994210594e-07,0.2755015632137656
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
8f36b073-e788-4bda-8560-379acf064f55,ExpDec2,oderk_2_c1,RK(2; 1/2),False,1.0,0.0,1,90,2.5204909301912437e-06,6.421168061571114e-07,1.8270632600371009e-06,4.4748030577605114e-07,0.3565482832491398
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
214a7807-9798-40ff-a5d3-2aeeb481cbdd,ExpDec2,oderk_2_c2,RK(2; 2/3),False,1.0,0.0,1,30,2.2679682448401017e-05,5.781427120259142e-06,1.6418044720039427e-05,4.02181918607777e-06,0.14808608405292034
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
51fdf55d-b3cb-45f1-b2e0-d4eb2d3ccea2,ExpDec2,oderk_2_c2,RK(2; 2/3),False,1.0,0.0,1,40,1.2758927373734963e-05,3.253181245117809e-06,9.243120632373593e-06,2.2636141439962844e-06,0.18699617311358452
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
414edf7a-238e-41a8-92f4-069e606411ac,ExpDec2,oderk_2_c2,RK(2; 2/3),False,1.0,0.0,1,54,7.001466373612875e-06,1.785454877174797e-06,5.074903177091062e-06,1.2426133949668263e-06,0.24559095595031977
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
a46871a9-c943-419b-b78a-3e542d422eb8,ExpDec2,oderk_2_c2,RK(2; 2/3),False,1.0,0.0,1,70,4.166833600438569e-06,1.0626945990688252e-06,3.0212928306660366e-06,7.397064502369062e-07,0.32430775184184313
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
528f3277-0feb-4a67-86d4-d3cd745f0356,ExpDec2,oderk_2_c2,RK(2; 2/3),False,1.0,0.0,1,90,2.52081279578098e-06,6.429347716926936e-07,1.8282281297245098e-06,4.475735119133904e-07,0.4194930912926793
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
664b56cc-b2b9-441f-a551-7405f4cfacac,ExpDec2,oderk_3_c1,"RK(3; 2/3, 1/3)",False,1.0,0.0,1,30,1.9246407872985927e-07,9.242513419882581e-08,1.328888546673559e-07,4.977890541181124e-08,0.2057650052011013
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
81e60b51-a573-4562-8e71-b34e63c32013,ExpDec2,oderk_3_c1,"RK(3; 2/3, 1/3)",False,1.0,0.0,1,40,8.121120220749845e-08,3.900444732474195e-08,5.6103376920361844e-08,2.0970584846935535e-08,0.2627045037224889
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
8ac8ded8-6ab2-452d-8cb3-4e0772a0f1f8,ExpDec2,oderk_3_c1,"RK(3; 2/3, 1/3)",False,1.0,0.0,1,54,3.3012337086191224e-08,1.585703949397166e-08,2.2815164366507876e-08,8.514394822156186e-09,0.35006493236869574
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
a79842e1-1a75-49d8-b583-7b3291d93d42,ExpDec2,oderk_3_c1,"RK(3; 2/3, 1/3)",False,1.0,0.0,1,70,1.515654263206656e-08,7.280861698266694e-09,1.047754581751685e-08,3.906231591599917e-09,0.4567384785041213
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
e1968999-5909-4609-a72a-7bfc585a930d,ExpDec2,oderk_3_c1,"RK(3; 2/3, 1/3)",False,1.0,0.0,1,90,7.131787715941584e-09,3.4260953657438975e-09,4.931018415561051e-09,1.8370171500449919e-09,0.6005550343543291
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
e7484c3c-ef18-4e03-8285-dbe61807e796,ExpDec2,oderk_3_c2,"RK(3; 1/2, 1/4)",False,1.0,0.0,1,30,1.9198173578649502e-07,9.240226801765505e-08,1.328343985047232e-07,4.9863727900152406e-08,0.24646154139190912
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
3957cb79-35b6-4689-9117-b6a5dae0f0ae,ExpDec2,oderk_3_c2,"RK(3; 1/2, 1/4)",False,1.0,0.0,1,40,8.100916748521314e-08,3.8996307710759126e-08,5.608141922479426e-08,2.1004962156866786e-08,0.3204277874901891
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
6852b485-cbd7-497b-be15-fd3aa9ad5485,ExpDec2,oderk_3_c2,"RK(3; 1/2, 1/4)",False,1.0,0.0,1,54,3.2930734750191704e-08,1.5854060654574287e-08,2.2806717216075156e-08,8.52786022779624e-09,0.43985104374587536
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
2959da86-e3e1-486b-8121-41e49908742d,ExpDec2,oderk_3_c2,"RK(3; 1/2, 1/4)",False,1.0,0.0,1,70,1.5119396956642106e-08,7.279549261995921e-09,1.047392061928713e-08,3.912208259620895e-09,0.5736599192023277
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
11353315-67e7-4406-b654-282c67659b31,ExpDec2,oderk_3_c2,"RK(3; 1/2, 1/4)",False,1.0,0.0,1,90,7.1142739477281225e-09,3.425495852249494e-09,4.929348518173601e-09,1.8397971467855597e-09,0.7402127487584949
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
cb5d3d14-fed9-47ae-a8a4-b778ace10179,ExpDec2,oderk_3_c3,"RK(3; 3/4, 1/2)",False,1.0,0.0,1,30,1.9295045283751477e-07,9.245034129218288e-08,1.3294943842730981e-07,4.9700540798246015e-08,0.22675733547657728
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
1d5b5966-46e4-4bc8-b2f7-cd4cf268c1f2,ExpDec2,oderk_3_c3,"RK(3; 3/4, 1/2)",False,1.0,0.0,1,40,8.141468932354456e-08,3.9014879375798284e-08,5.612717414971933e-08,2.093933791736279e-08,0.2980160005390644
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
e6061a14-88b3-40bf-b643-3bc837be1595,ExpDec2,oderk_3_c3,"RK(3; 3/4, 1/2)",False,1.0,0.0,1,54,3.309446627852708e-08,1.586095949718258e-08,2.282440502282227e-08,8.502244187543011e-09,0.36792063899338245
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
58eaf48a-a8c3-4c07-a74b-e995ad5b1210,ExpDec2,oderk_3_c3,"RK(3; 3/4, 1/2)",False,1.0,0.0,1,70,1.5194169866727947e-08,7.282420860788008e-09,1.0481694396337306e-08,3.900771430978964e-09,0.481575352139771
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
e08364bb-1d37-4ab1-a2d5-d1290756efed,ExpDec2,oderk_3_c3,"RK(3; 3/4, 1/2)",False,1.0,0.0,1,90,7.1493560516167065e-09,3.4268470908149773e-09,4.932927874574788e-09,1.8345316611590749e-09,0.6488767163828015
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
46c5fea2-91e6-4652-82f1-6509648741f0,ExpDec2,oderk_4_s5,RK4 5-stage by NUM,False,1.0,0.0,1,30,5.18876663857526e-10,2.114672811859286e-10,2.7912181266769244e-10,1.5251034940682654e-10,0.5097791394218802
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
907c5bf8-d9c5-405b-855f-dc6ecee4336d,ExpDec2,oderk_4_s5,RK4 5-stage by NUM,False,1.0,0.0,1,40,1.641562441534461e-10,6.690046433499575e-11,8.826846651770598e-11,4.826780960235413e-11,0.6699055498465896
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
924e8a9e-c735-42de-bb37-a4e3e4a164f3,ExpDec2,oderk_4_s5,RK4 5-stage by NUM,False,1.0,0.0,1,54,4.9425241677170106e-11,2.014170080721911e-11,2.6568272104371888e-11,1.4536287922184587e-11,0.9018494635820389
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
dd6181e9-04de-4be7-a45b-cf57729d04b4,ExpDec2,oderk_4_s5,RK4 5-stage by NUM,False,1.0,0.0,1,70,1.75033876281816e-11,7.13321762768615e-12,9.406464523895215e-12,5.149286978385857e-12,1.1793751111254096
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
ac20ef29-4281-40d4-990c-3acc36f8285b,ExpDec2,oderk_4_s5,RK4 5-stage by NUM,False,1.0,0.0,1,90,6.405043162516222e-12,2.6101551475754547e-12,3.441333530138652e-12,1.8847485050903434e-12,1.5528976935893297
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
6d0b1b07-6c24-4494-9883-37e7f219e8bd,ExpDec2,oderk_4_s6,RK4 6-stage by NUM,False,1.0,0.0,1,30,6.649884531917394e-10,2.715236438466384e-10,3.574326141243641e-10,1.9545351983128434e-10,0.6700850762426853
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
c417a853-444a-4482-b295-f96a0051e3e8,ExpDec2,oderk_4_s6,RK4 6-stage by NUM,False,1.0,0.0,1,40,2.1041851594461036e-10,8.59239415729185e-11,1.129690170724773e-10,6.191792551802326e-11,0.8903388371691108
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
fd2b5640-986b-4dac-83a5-23b244ef3adf,ExpDec2,oderk_4_s6,RK4 6-stage by NUM,False,1.0,0.0,1,54,6.33572638797375e-11,2.5871915720898642e-11,3.39861463992345e-11,1.865862246157856e-11,1.202428643591702
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
1a4f9266-a3f1-4cf7-bd00-bf6495b09f19,ExpDec2,oderk_4_s6,RK4 6-stage by NUM,False,1.0,0.0,1,70,2.243749630537195e-11,9.163100833653459e-12,1.2029101876405057e-11,6.611827409349079e-12,1.584843698889017
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
8f37187e-e853-4b21-ab69-dd7ae54b01b5,ExpDec2,oderk_4_s6,RK4 6-stage by NUM,False,1.0,0.0,1,90,8.210487845161651e-12,3.353012312246051e-12,4.399828797223742e-12,2.420632619258792e-12,2.064767824485898
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
fdd2d576-c0f2-47cb-94bb-bf3865b7e8db,ExpDec2,oderk_5_s7,RK5 7-stage by NUM,False,1.0,0.0,1,30,1.427469253911795e-12,9.056089211867402e-13,1.0157914963590592e-12,4.624076128927805e-13,0.8491782303899527
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
1cdd5f2f-6f56-43af-9993-630ad0b7b3a7,ExpDec2,oderk_5_s7,RK5 7-stage by NUM,False,1.0,0.0,1,40,3.4006131244268545e-13,2.1505019986989282e-13,2.4021779301103706e-13,1.097268576913882e-13,1.1166474930942059
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
0fb4ff95-bc87-41d2-b297-11b1a16381de,ExpDec2,oderk_5_s7,RK5 7-stage by NUM,False,1.0,0.0,1,54,7.993605777301127e-14,4.824612931386696e-14,5.570398672668212e-14,2.4524594740707083e-14,1.5174494069069624
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
57e39518-3d4a-4a98-9b77-de8cc1796d47,ExpDec2,oderk_5_s7,RK5 7-stage by NUM,False,1.0,0.0,1,70,2.098321516541546e-14,1.3412881916252672e-14,1.4465430792793733e-14,6.7527377427645005e-15,1.9930157819762826
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
2924ec25-25f9-43bc-80b7-a67528170589,ExpDec2,oderk_5_s7,RK5 7-stage by NUM,False,1.0,0.0,1,90,7.494005416219807e-15,3.4763858458575214e-15,3.920111672236307e-15,1.7846108353906836e-15,2.626668533310294
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
6871592f-bb0c-4ec7-aec4-3d5871239171,ExpDec2,oderk_5_s8,RK5 8-stage by NUM,False,1.0,0.0,1,30,5.901501509697482e-12,3.7135503005991666e-12,4.2062326190662415e-12,1.8787391461059625e-12,1.109527318738401
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
6ec37cb0-7864-4efb-9c71-735d328717bf,ExpDec2,oderk_5_s8,RK5 8-stage by NUM,False,1.0,0.0,1,40,1.4014345239843351e-12,8.812187091145063e-13,9.982304536863818e-13,4.4548565792223024e-13,1.4324535829946399
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
b5274d33-06a1-4800-925f-419cf758730c,ExpDec2,oderk_5_s8,RK5 8-stage by NUM,False,1.0,0.0,1,54,3.0980773502164993e-13,1.9682172558432853e-13,2.2471786138744233e-13,9.935182698706107e-14,1.9361985679715872
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
11284b2c-047d-4789-8bcd-f580c404cb82,ExpDec2,oderk_5_s8,RK5 8-stage by NUM,False,1.0,0.0,1,70,8.570921750106208e-14,5.392908342116698e-14,6.074498067203438e-14,2.7183627335813838e-14,2.4894012296572328
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
d39e362a-6209-4626-80d2-43bcb6e62861,ExpDec2,oderk_5_s8,RK5 8-stage by NUM,False,1.0,0.0,1,90,2.581268532253489e-14,1.4960255256823984e-14,1.713591861923312e-14,7.577168319217757e-15,3.2987501388415694
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
368bdd18-2690-465d-ba91-bb1c3da4b324,ExpLnSin,oderk_1_1,Euler,False,1.0,0.0,1,30,0.09022816048004034,0.005959125474877813,0.08836268544338279,0.003372336897277527,0.24604933243244886
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
ba651454-a49f-4e57-94d1-c39dffa0ea33,ExpLnSin,oderk_1_1,Euler,False,1.0,0.0,1,40,0.06748077172678868,0.004457095776658482,0.06608424305611363,0.002524007406420434,0.3020478216931224
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
eac49092-160b-47cf-b073-cfd022445830,ExpLnSin,oderk_1_1,Euler,False,1.0,0.0,1,54,0.04987853352463323,0.00329472701110467,0.04884549725139295,0.0018667249653994819,0.23777616955339909
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
1413a705-9b17-4c9a-87f9-a0100fbd903e,ExpLnSin,oderk_1_1,Euler,False,1.0,0.0,1,70,0.038424581395566815,0.0025382895912836045,0.037628368458056775,0.0014386179497777344,0.23987720534205437
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
be1fc6ed-f5f7-4346-bc5f-ce4cb2c37390,ExpLnSin,oderk_1_1,Euler,False,1.0,0.0,1,90,0.029855132221115133,0.001972299180276804,0.029236256714071204,0.0011181079353179257,0.29451046139001846
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
e64f2b40-42df-467e-bae0-78c7937a7482,ExpLnSin,oderk_2_c1,RK(2; 1/2),False,1.0,0.0,1,30,0.0012447463473073128,0.00012277332156923615,0.001201257134673297,7.674258035696727e-05,0.20702437032014132
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
6f731bd7-4ec0-48a9-b393-102040eaa1d3,ExpLnSin,oderk_2_c1,RK(2; 1/2),False,1.0,0.0,1,40,0.0006940830288226785,6.815629364070874e-05,0.0006699432423247591,4.259915997625668e-05,0.25156590808182955
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
794e0aba-f720-4a97-9976-8f77ffbdbae4,ExpLnSin,oderk_2_c1,RK(2; 1/2),False,1.0,0.0,1,54,0.0003782580168840699,3.701942366030053e-05,0.00036514767248329433,2.3136218974350175e-05,0.3186027379706502
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
6d997638-7b0c-412e-8ca7-3c110aee634d,ExpLnSin,oderk_2_c1,RK(2; 1/2),False,1.0,0.0,1,70,0.0002241024276365966,2.188574824152356e-05,0.00021635217643699718,1.3677332505163319e-05,0.39448714163154364
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
d2ac9803-74f5-4779-bf09-92aeb4a58be1,ExpLnSin,oderk_2_c1,RK(2; 1/2),False,1.0,0.0,1,90,0.00013511592938098005,1.3174614953093133e-05,0.00013045074606827245,8.233036507648071e-06,0.4859249135479331
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
2a3c2556-473b-4fd2-a2c3-99a4f4e47fa0,ExpLnSin,oderk_2_c2,RK(2; 2/3),False,1.0,0.0,1,30,0.0008428004551774837,0.00015204594434270469,0.0007923371826035444,9.041003494567637e-05,0.2567169349640608
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
6f06bd75-92ec-4bc4-ad01-306528a5c953,ExpLnSin,oderk_2_c2,RK(2; 2/3),False,1.0,0.0,1,40,0.0004713912311116175,8.473947335824183e-05,0.00044328790226718116,5.035912352259869e-05,0.31488892156630754
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
5929b071-bb5a-4bd3-ab42-dfb7c62faccd,ExpLnSin,oderk_2_c2,RK(2; 2/3),False,1.0,0.0,1,54,0.0002575012100567431,4.616581453553703e-05,0.00024219961286330727,2.7423232015554574e-05,0.39808730129152536
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
564244e7-c1f8-43b9-9d58-60dafce7ac1a,ExpLnSin,oderk_2_c2,RK(2; 2/3),False,1.0,0.0,1,70,0.00015279171952120585,2.7346371394620927e-05,0.00014373128783934418,1.6239432801369262e-05,0.4935636902227998
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
16e0e6a0-5c3d-4c4d-8dca-2735bff79c38,ExpLnSin,oderk_2_c2,RK(2; 2/3),False,1.0,0.0,1,90,9.222614488213488e-05,1.648569418843948e-05,8.676566152745501e-05,9.787755097277978e-06,0.6060616886243224
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
915bf9ab-16cc-422e-be22-f01fda871966,ExpLnSin,oderk_3_c1,"RK(3; 2/3, 1/3)",False,1.0,0.0,1,30,1.8970753094871284e-05,1.901665324877122e-06,1.825368231242821e-05,1.2448557051314122e-06,0.34001509845256805
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
6d382a04-632f-4e5d-ba3b-8621a2e7404b,ExpLnSin,oderk_3_c1,"RK(3; 2/3, 1/3)",False,1.0,0.0,1,40,7.93883913763338e-06,7.906694338699616e-07,7.640661033548139e-06,5.176320577120024e-07,0.42099501471966505
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
1c3af831-d799-451c-b89a-424db4fd737f,ExpLnSin,oderk_3_c1,"RK(3; 2/3, 1/3)",False,1.0,0.0,1,54,3.2062735451088287e-06,3.177354562788892e-07,3.086437143842726e-06,2.0802945123004945e-07,0.5320617808029056
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
e6bed0b2-f3bc-4209-bd59-be3943671090,ExpLnSin,oderk_3_c1,"RK(3; 2/3, 1/3)",False,1.0,0.0,1,70,1.4658087563734767e-06,1.447871571524928e-07,1.411197616742883e-06,9.48005913801237e-08,0.6634400160983205
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
fd5d6eec-fd45-4d48-a235-357c1f034571,ExpLnSin,oderk_3_c1,"RK(3; 2/3, 1/3)",False,1.0,0.0,1,90,6.875121556504382e-07,6.774500332928923e-08,6.619586914331803e-07,4.435829553489984e-08,0.7922080177813768
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
61a852e1-b1cc-4467-970c-2d824bb8c7e2,ExpLnSin,oderk_3_c2,"RK(3; 1/2, 1/4)",False,1.0,0.0,1,30,3.3506750694023424e-05,2.129748036538981e-06,3.268784968102169e-05,1.4133980164119118e-06,0.3939182497560978
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
a3839bad-e241-4555-8973-921bdeca9513,ExpLnSin,oderk_3_c2,"RK(3; 1/2, 1/4)",False,1.0,0.0,1,40,1.4000512396750153e-05,8.834392487555576e-07,1.3660692555460027e-05,5.864453569664691e-07,0.4868591511622071
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
368b2b80-a771-40e5-85ae-863260a29ca1,ExpLnSin,oderk_3_c2,"RK(3; 1/2, 1/4)",False,1.0,0.0,1,54,5.647852186818625e-06,3.543782964299247e-07,5.511498426092835e-06,2.352903061848025e-07,0.6165274139493704
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
9ba6f1e0-b2ea-4dc4-a0d7-73ca35da44cf,ExpLnSin,oderk_3_c2,"RK(3; 1/2, 1/4)",False,1.0,0.0,1,70,2.580093304560549e-06,1.6129620006299916e-07,2.5180196603531217e-06,1.0710677554990394e-07,0.7761054700240493
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
b0a6aa0d-befa-4d49-a69b-9b78301e5315,ExpLnSin,oderk_3_c2,"RK(3; 1/2, 1/4)",False,1.0,0.0,1,90,1.2094763468528669e-06,7.540359520108453e-08,1.1804536877194615e-06,5.007565092131358e-08,0.9614009419456124
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
40ea4a97-47ab-412c-b633-021fe70e694e,ExpLnSin,oderk_3_c3,"RK(3; 3/4, 1/2)",False,1.0,0.0,1,30,8.993736070328495e-06,1.4961120456402632e-06,8.412353444445185e-06,9.99612446136345e-07,0.39390366058796644
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
99244206-aa4b-46e5-b39e-66b39aba1c59,ExpLnSin,oderk_3_c3,"RK(3; 3/4, 1/2)",False,1.0,0.0,1,40,3.7685840965639983e-06,6.246316412439334e-07,3.5259705661578975e-06,4.172113601556316e-07,0.46654675528407097
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
1d6a1825-c2b3-4c2b-ba23-e4b6560308c7,ExpLnSin,oderk_3_c3,"RK(3; 3/4, 1/2)",False,1.0,0.0,1,54,1.523561772076576e-06,2.518238196858036e-07,1.4257859271354684e-06,1.6816156128946783e-07,0.5924468757584691
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
73da646e-1657-4e89-bf75-0db9c7651bc7,ExpLnSin,oderk_3_c3,"RK(3; 3/4, 1/2)",False,1.0,0.0,1,70,6.969829968728192e-07,1.149947967404863e-07,6.523441427123279e-07,7.677905721526336e-08,0.7259929524734616
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
4ce37456-4f43-4e41-9bc7-c38ac7508d7c,ExpLnSin,oderk_3_c3,"RK(3; 3/4, 1/2)",False,1.0,0.0,1,90,3.2706857111541865e-07,5.3890709172943474e-08,3.061527538411928e-07,3.597743524351371e-08,0.9081153674051166
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
f0d25a46-8db6-4985-89d4-1d89986da6fd,ExpLnSin,oderk_4_s5,RK4 5-stage by NUM,False,1.0,0.0,1,30,5.416906767585772e-08,4.468592162965024e-09,5.22857363097114e-08,3.1345801505572453e-09,0.8293791497126222
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
ad8e0d13-2d1f-42ba-88c5-614ae6b4ed0c,ExpLnSin,oderk_4_s5,RK4 5-stage by NUM,False,1.0,0.0,1,40,1.7227559157007022e-08,1.40501132950277e-09,1.66348750690131e-08,9.858592073284882e-10,1.0260911686345935
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
2788b95a-8cfa-4e58-8223-892b82f6b2c3,ExpLnSin,oderk_4_s5,RK4 5-stage by NUM,False,1.0,0.0,1,54,5.206152620118587e-09,4.2088715845878255e-10,5.0284843178614e-09,2.953875875469463e-10,1.293464818969369
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
0cb85136-aba7-436f-ac48-913a19307c6c,ExpLnSin,oderk_4_s5,RK4 5-stage by NUM,False,1.0,0.0,1,70,1.8480390551189885e-09,1.485577216797651e-10,1.7853004035371862e-09,1.0427507228379858e-10,1.588705432601273
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
bbf04e31-a194-4a66-b96b-4cae618c33ec,ExpLnSin,oderk_4_s5,RK4 5-stage by NUM,False,1.0,0.0,1,90,6.774332206305189e-10,5.422645665831283e-11,6.545217404629188e-10,3.80663538130536e-11,1.9457378294318914
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
8b1b8a8e-a928-45bf-b2b7-4b3b8781cd8e,ExpLnSin,oderk_4_s6,RK4 6-stage by NUM,False,1.0,0.0,1,30,3.026269701500439e-08,2.3602956256141283e-09,2.918068707248825e-08,1.6961422331377263e-09,1.1437334939837456
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
069991db-4668-42d1-90fc-abeec9f6c6e0,ExpLnSin,oderk_4_s6,RK4 6-stage by NUM,False,1.0,0.0,1,40,9.642245446528364e-09,7.437154780909339e-10,9.301309992132721e-09,5.34257433702324e-10,1.4380455547943711
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
a4e78b28-12d6-4192-b158-5314c39c982f,ExpLnSin,oderk_4_s6,RK4 6-stage by NUM,False,1.0,0.0,1,54,2.9179596516826223e-09,2.2314516900934223e-10,2.815663696545467e-09,1.6025401606519712e-10,1.8207253171131015
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
9eb9b2ee-b775-4701-85dc-641c22fcb100,ExpLnSin,oderk_4_s6,RK4 6-stage by NUM,False,1.0,0.0,1,70,1.036720931324453e-09,7.884243258260426e-11,1.0005764293419756e-09,5.6610368931582934e-11,2.2075787503272295
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
f4ff8865-dd78-44fe-8465-88d3c466bd08,ExpLnSin,oderk_4_s6,RK4 6-stage by NUM,False,1.0,0.0,1,90,3.802822501342007e-10,2.8800684059859805e-11,3.6707532297305315e-10,2.0676144033376525e-11,2.7148078670725226
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
114c6e41-7d73-4545-8701-8c7df669ee11,ExpLnSin,oderk_5_s7,RK5 7-stage by NUM,False,1.0,0.0,1,30,7.379696853604401e-10,5.064115793373958e-11,7.216445882834149e-10,2.8785141389165234e-11,1.4751360733062029
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
4da7b282-792a-48dc-a74a-8e54674c2d39,ExpLnSin,oderk_5_s7,RK5 7-stage by NUM,False,1.0,0.0,1,40,1.7396617479903398e-10,1.181649222914416e-11,1.7015645031473224e-10,6.71239643675083e-12,1.8407111028209329
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
1737779a-6b94-4076-a8c4-7993b207c22a,ExpLnSin,oderk_5_s7,RK5 7-stage by NUM,False,1.0,0.0,1,54,3.860578523529057e-11,2.605859972248936e-12,3.7766707267258206e-11,1.4772743710613574e-12,2.323819004930556
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
38983813-9c80-4b59-961a-6c3efa0cd6a6,ExpLnSin,oderk_5_s7,RK5 7-stage by NUM,False,1.0,0.0,1,70,1.0531575611594235e-11,7.132072710192006e-13,1.0303535802336228e-11,4.011991330966398e-13,2.8403811575844884
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
76ee8df9-7a73-468b-9a17-f4e84229f5c2,ExpLnSin,oderk_5_s7,RK5 7-stage by NUM,False,1.0,0.0,1,90,3.000044657142098e-12,2.0805579481475434e-13,2.9362751410656635e-12,1.1420423985125953e-13,3.4993950659409165
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
411f538f-378b-46c3-ac99-1b686813e4ac,ExpLnSin,oderk_5_s8,RK5 8-stage by NUM,False,1.0,0.0,1,30,1.2246892389100594e-10,5.527689417306192e-12,1.2008038089751304e-10,2.201100037482249e-12,1.7539106542244554
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
8efd6b8e-536e-4e7e-a891-82d0dd7b669e,ExpLnSin,oderk_5_s8,RK5 8-stage by NUM,False,1.0,0.0,1,40,2.96289659473814e-11,1.224853551917704e-12,2.911595959915122e-11,4.908346535693707e-13,2.1440604450181127
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
be5a0869-4481-4574-ad48-7cf9f0315061,ExpLnSin,oderk_5_s8,RK5 8-stage by NUM,False,1.0,0.0,1,54,6.713740674513247e-12,2.580158309228864e-13,6.6074010774312245e-12,1.0393379242791727e-13,2.700099989771843
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
8ed51872-4dfb-4e4a-9b93-1648a1949b70,ExpLnSin,oderk_5_s8,RK5 8-stage by NUM,False,1.0,0.0,1,70,1.871169885703239e-12,6.583622536027178e-14,1.8436515342124266e-12,2.6605842966109668e-14,3.3429398303851485
id,FBSDEs,Scheme,Scheme_tex,test_use_true_zn,T,t0,d,N,Max_err_y,Max_err_z,L1_err_y,L1_err_z,RT (perf_counter)
eeeeed44-e0cd-4e2a-98a4-862e212589f9,ExpLnSin,oderk_5_s8,RK5 8-stage by NUM,False,1.0,0.0,1,90,5.480060849549773e-13,1.6930901125533637e-14,5.388415380734848e-13,6.669763759372735e-15,4.0940988613292575

